ATLAS measurements of the properties of jets for boosted particle searches

Measurements are presented of the properties of high transverse momentum jets, produced in proton-proton collisions at a center-of-mass energy of sqrt(s) = 7 TeV. The data correspond to an integrated luminosity of 35 pb^-1 and were collected with the ATLAS detector in 2010. Jet mass, width, eccentricity, planar flow and angularity are measured for jets reconstructed using the anti-kt algorithm with distance parameters R = 0.6 and 1.0, with transverse momentum pT > 300 GeV and pseudorapidity |eta| < 2. The measurements are compared to the expectations of Monte Carlo generators that match leading-logarithmic parton showers to leading-order, or next-to-leading-order, matrix elements. The generators describe the general features of the jets, although discrepancies are observed in some distributions.

==> metadata.txt <==
Title: ATLAS measurements of the properties of jets for boosted particle searches
Authors: The ATLAS Collaboration
Comments: 15 pages plus authorlist (30 pages total), 10 figures, 8 tables, submitted to Phys. Rev. D
Report-no: CERN-PH-EP-2012-149
Category: hep-ex

Measurements are presented of the properties of high transverse momentum jets, produced in proton-proton
collisions at a center-of-mass energy of $\\sqrt\{s\} =$ 7 TeV. The data correspond to an integrated luminosity of
$35$ \\ipb\\ and were collected with the ATLAS detector in 2010.
Jet mass, width, eccentricity, planar flow and angularity are
measured for jets reconstructed using the \\antikt algorithm with distance
parameters $R =$ 0.6 and 1.0, with transverse momentum \\pT\\ $>$ 300
GeV and pseudorapidity $|\\eta| <$ 2.
The measurements are compared to the expectations of Monte Carlo generators
that match leading-logarithmic parton showers to leading-order, or
next-to-leading-order, matrix elements. The generators describe the general features of the jets, although discrepancies are observed in some distributions.

